Runtime Verification and Field-based Testing for ROS-based Robotic Systems

Robotic systems are becoming pervasive and adopted in increasingly many domains, such as manufacturing, healthcare, and space exploration. To this end, engineering software has emerged as a crucial discipline for building maintainable and reusable robotic systems. The robotics software engineering research field has received increasing attention, fostering autonomy as a fundamental goal. However, robotics developers are still challenged to achieve this goal because simulation cannot realistically deliver solutions to emulate real-world phenomena. Robots also need to operate in unpredictable and uncontrollable environments, which require safe and trustworthy self-adaptation capabilities implemented in software. Typical techniques to address the challenges are runtime verification, field-based testing, and mitigation techniques that enable fail-safe solutions. However, no clear guidance exists for architecting ROS-based systems to enable and facilitate runtime verification and field-based testing. This paper aims to fill this gap by providing guidelines to help developers and quality assurance (QA) teams develop, verify, or test their robots in the field. These guidelines are carefully tailored to address the challenges and requirements of testing robotics systems in real-world scenarios. We conducted (i) a literature review on studies addressing runtime verification and field-based testing for robotic systems, (ii) mined ROS-based applications repositories, and (iii) validated the applicability, clarity, and usefulness via two questionnaires with 55 answers overall. We contribute 20 guidelines: 8 for developers and 12 for QA teams formulated for researchers and practitioners in robotic software engineering. Finally, we map our guidelines to open challenges in runtime verification and field-based testing for ROS-based systems, and we outline promising research directions in the field.

==> img/src/content.json <==
[{"id":"429b8a8af188d88262f9386e4c","class":"sheet","title":"Map 1","rootTopic":{"id":"8919e2f6036865640486b8fc8f","class":"topic","title":"RV and FT\nROS-based Systems","structureClass":"org.xmind.ui.map.clockwise","children":{"attached":[{"id":"18288c0c458a9fdd83df29e558","title":"Design Team","position":{"x":-294,"y":-150},"children":{"attached":[{"title":"Design","id":"c0a2b9ce-0293-4789-a6d3-fdee0ac55e13","position":{"x":383,"y":-187},"children":{"attached":[{"title":"D1. ROS nodes should be responsible\nfor One Functional Unit","id":"97190161-f8e1-4fd5-b83e-d4e0d156614c","children":{"attached":[{"title":"Hierarchical design","id":"62bf7271-d5e7-4d5a-8ce8-9b429e725649","children":{"attached":[{"title":"bsn ","id":"d6c8362f-4c48-4f36-a36b-40742f560a10","image":{"src":"xap:resources/367d5cb2adc609451cf9127250edfe893837485e7c779d7dcb4e31234f59b001.png","width":30,"height":30,"align":"right"}}]}},{"title":"Skill-based design","id":"837c23f6-3ade-4229-bf71-58ed18de6fd8","children":{"attached":[{"title":"skiros2","id":"02ae9edb-c674-41bd-9c63-b5ae952669cf","image":{"src":"xap:resources/367d5cb2adc609451cf9127250edfe893837485e7c779d7dcb4e31234f59b001.png","width":30,"height":30,"align":"right"}},{"title":"hmrs_mission_control ","id":"7f6334ff-bf47-473b-8e59-ac4f09b9cea7","image":{"src":"xap:resources/367d5cb2adc609451cf9127250edfe893837485e7c779d7dcb4e31234f59b001.png","width":30,"height":30,"align":"right"}}]}}]},"branch":"folded"},{"title":"D2. ROS Nodes should provide an API for\nquerying and updating internal life-cycle.","id":"a63b85a3-e8e7-4283-adf7-b4c706de522a","children":{"attached":[{"title":"Customized Lifecycle","id":"18987794-c076-4f61-a557-13f83974e739","children":{"attached":[{"title":"system_modes","id":"6214dedf-6499-458f-a55b-06445fe15483","image":{"src":"xap:resources/367d5cb2adc609451cf9127250edfe893837485e7c779d7dcb4e31234f59b001.png","width":30,"height":30,"align":"right"}},{"title":"rclc_lifecycle ","id":"b9eed933-52f5-4c81-921a-39d6a1cdb589","image":{"src":"xap:resources/367d5cb2adc609451cf9127250edfe893837485e7c779d7dcb4e31234f59b001.png","width":30,"height":30,"align":"right"}}]}},{"title":"Lifecycle Management","id":"66ae6f9a-ce10-445e-ae44-6cf825020195","children":{"attached":[{"title":"Micro-ROS","id":"3d19c6b1-0a08-4b36-83c0-34de83217a6e","image":{"src":"xap:resources/367d5cb2adc609451cf9127250edfe893837485e7c779d7dcb4e31234f59b001.png","width":30,"height":30,"align":"right"}},{"title":"lifecycle_service_client ","id":"2d61aec6-7b27-460e-80ad-eb287f54b857","image":{"src":"xap:resources/367d5cb2adc609451cf9127250edfe893837485e7c779d7dcb4e31234f59b001.png","width":30,"height":30,"align":"right"}}]}}]},"branch":"folded"},{"title":"D3. Ensure Global Time Monotonicity","id":"0ce69203-f470-4bc5-916b-6dda9105a17c","children":{"attached":[{"title":"Understand Scheduling","id":"f163e70d-1dc8-48c6-ad21-c1d52c4fd359","children":{"attached":[{"title":"ros2-picas","id":"913efc6d-1bda-4f90-85a7-f6762fd46f51","image":{"src":"xap:resources/367d5cb2adc609451cf9127250edfe893837485e7c779d7dcb4e31234f59b001.png","width":30,"height":30,"align":"right"}}]}},{"title":"Analyse Starvation-Freedom","id":"1080a0aa-87d4-4ff8-8537-de4419d68e0d"},{"title":"Annotate messages with timestamps and synchornization","id":"b03e93b2-3926-4f17-a5fd-5b6334a71c3c","children":{"attached":[{"title":"mavros","id":"46437531-ba12-439f-b833-f62d78920647","image":{"src":"xap:resources/367d5cb2adc609451cf9127250edfe893837485e7c779d7dcb4e31234f59b001.png","width":30,"height":30,"align":"right"}}]}}]},"branch":"folded"},{"title":"D4. Provide an API for Logging\nand Filtering","id":"b8bd557a-0b30-4e7a-a205-c77ba440b35c","children":{"attached":[{"title":"Inline logging and filtering","id":"7639e04e-cd59-4432-8d49-97479d300371","children":{"attached":[{"title":"rosout","id":"ca765025-6fcf-4b35-9d32-b5ce351706e0","image":{"src":"xap:resources/367d5cb2adc609451cf9127250edfe893837485e7c779d7dcb4e31234f59b001.png","width":30,"height":30,"align":"right"}},{"title":"cloudwatchlogs-ros2 ","id":"74c7e661-f22a-48e6-be7b-ced7db407d7f","image":{"src":"xap:resources/367d5cb2adc609451cf9127250edfe893837485e7c779d7dcb4e31234f59b001.png","width":30,"height":30,"align":"right"}},{"title":"master api.py","id":"6f1143f8-30ce-4b8c-bae6-4c0d11342c56","image":{"src":"xap:resources/367d5cb2adc609451cf9127250edfe893837485e7c779d7dcb4e31234f59b001.png","width":30,"height":30,"align":"right"}}]}},{"title":"Outline logging and filtering","id":"c0d8eeac-679f-4b52-946c-d2e6224ff802","children":{"attached":[{"title":"fault_tolerant_ros_master ","id":"a749af0b-bc91-4a0e-9cef-005b8df69c8f","image":{"src":"xap:resources/367d5cb2adc609451cf9127250edfe893837485e7c779d7dcb4e31234f59b001.png","width":30,"height":30,"align":"right"}},{"title":"black-box ","id":"fddfd821-32d5-4ba3-a927-956f2bf72c11","image":{"src":"xap:resources/367d5cb2adc609451cf9127250edfe893837485e7c779d7dcb4e31234f59b001.png","width":30,"height":30,"align":"right"}}]}}]},"branch":"folded"},{"title":"D6. Provide an API for injecting failure scenarios","id":"6df96925-5be8-463a-90cb-6294b08e5199","children":{"attached":[{"title":"Fault Injection","id":"5c49f627-2e3b-442c-b9a8-f4ed73c468d0","children":{"attached":[{"title":"imfit ","id":"3dd0c687-829c-4dfc-8970-6bdb1bc95253","image":{"src":"xap:resources/367d5cb2adc609451cf9127250edfe893837485e7c779d7dcb4e31234f59b001.png","width":30,"height":30,"align":"right"}}]}},{"title":"Error Emulation","id":"59df61a7-9e50-48e8-bc4c-53663bcaf46d","children":{"attached":[{"title":"ros1_fuzzer","id":"c6b5049b-15ed-4540-8ba9-2334076d82eb","image":{"src":"xap:resources/367d5cb2adc609451cf9127250edfe893837485e7c779d7dcb4e31234f59b001.png","width":30,"height":30,"align":"right"}},{"title":"ros2_fuzzer","id":"ff79827f-74d8-4c1f-b4b8-f26931d3129a","image":{"src":"xap:resources/367d5cb2adc609451cf9127250edfe893837485e7c779d7dcb4e31234f59b001.png","width":30,"height":30,"align":"right"}},{"title":"ROSPenTo","id":"987a4f53-0434-4c10-b6ea-56e08b34e705","image":{"src":"xap:resources/367d5cb2adc609451cf9127250edfe893837485e7c779d7dcb4e31234f59b001.png","width":30,"height":30,"align":"right"}}]}}]},"branch":"folded"}]}},{"title":"Constraint","id":"a5016e11-7ac0-4db5-82fa-100afdd5615a","children":{"attached":[{"title":"C1 Specify timing constraints","id":"5df8c185-6662-48e6-bfb2-e13f8b48f834","children":{"attached":[{"title":"Typical timing constraints","id":"36366e6b-47eb-4d71-9cab-aa629ac15769","children":{"attached":[{"title":"Response time","id":"96eee7ef-ea9f-462d-9be9-ab1e42294d68","children":{"attached":[{"id":"b7a22356-e97a-4501-975b-d607d153cbba","title":"Autoware_perf","image":{"src":"xap:resources/367d5cb2adc609451cf9127250edfe893837485e7c779d7dcb4e31234f59b001.png","width":30,"height":30,"align":"right"}}]}},{"title":"Latency","id":"935724b4-9a41-4959-9cac-1aea6e7817fe","children":{"attached":[{"id":"59ee79c9-2a83-4e33-a343-b46b63dd4517","title":"Autoware_perf","image":{"src":"xap:resources/367d5cb2adc609451cf9127250edfe893837485e7c779d7dcb4e31234f59b001.png","width":30,"height":30,"align":"right"},"titleUnedited":false,"customWidth":166.40609741210938}]}},{"title":"Synchronization time","id":"e71bf32b-7f91-4ce5-bef0-6da9d66199b8"},{"title":"Sensor data processing time","id":"eb1fa0c2-3f21-46d3-ac1e-e5a41315e2c5"},{"title":"Fault detection and recovery time","id":"8afd4ece-09ed-47d4-bc4d-67947b0d87eb"},{"title":"Power management time","id":"d2de3b66-b2e2-4606-b722-5ab0cd942650"}]}},{"title":"Formal languages","id":"74290adf-3124-4cac-99d3-9f15a3638488","children":{"attached":[{"title":"TCTL","id":"0242fddc-b50d-4dfd-bad9-cbef0b1d8678","children":{"attached":[{"id":"07fe9700-615f-43e6-9076-21c0b5d57427","title":"seams18/uppaal","image":{"src":"xap:resources/367d5cb2adc609451cf9127250edfe893837485e7c779d7dcb4e31234f59b001.png","width":30,"height":30,"align":"right"},"customWidth":112.70419311523438}]}},{"title":"MTL","id":"a653aa65-a698-489c-be9a-427b67a86831"},{"title":"STL","id":"bb505b27-d727-4792-91fe-778cc1e3a5f3","children":{"attached":[{"id":"d7883ac5-0d78-46b1-ac22-acc14826cf6a","title":"rtamt4ros","image":{"src":"xap:resources/367d5cb2adc609451cf9127250edfe893837485e7c779d7dcb4e31234f59b001.png","width":30,"height":30,"align":"right"},"customWidth":131.33773803710938}]}}]}}]},"branch":"folded"},{"title":"C2. Specify energy constraints","id":"7d72752c-951d-440a-8641-43607d4dc942"},{"title":"C3. Specify security and privacy constraints","id":"ad12becb-eb55-4990-9ed1-7bf309e5d562","children":{"attached":[{"title":"ROSRV","id":"94e89f4f-cb2d-4fb9-bd60-1b08f47d68af","image":{"src":"xap:resources/367d5cb2adc609451cf9127250edfe893837485e7c779d7dcb4e31234f59b001.png","width":30,"height":30,"align":"right"}},{"title":"SROS ","id":"d1bf962b-c424-43f0-bf25-196b196cf388","image":{"src":"xap:resources/367d5cb2adc609451cf9127250edfe893837485e7c779d7dcb4e31234f59b001.png","width":30,"height":30,"align":"right"}}]},"branch":"folded"},{"id":"980de198-f0bd-43a5-9e89-2d4018da6821","title":"C4. Specify safety constraints","children":{"attached":[{"title":"Typical safety constraints","id":"2de7cf81-ccfc-43b2-973e-f2f23d5e2a3f","children":{"attached":[{"title":"Emergency stop","id":"95dbdce8-4045-42a3-9130-9e535593c250"},{"title":"Speed monitoring","id":"5b22616c-8b4b-4029-a904-df92037dbb6f"},{"title":"Timing monitoring","id":"f1d333ce-222e-4ed7-aed7-de1368a964d1"},{"title":"Obstacle avoidance","id":"22e8b4d8-d8f4-4816-a9b0-8258123147b5"},{"title":"Joint effort","id":"a78b24f7-5a89-49f4-8f10-33825dce40c4"}]}},{"title":"Technologies","id":"5f9cdd0d-37db-4c5e-9f6a-2a2814463367","children":{"attached":[{"title":"ROMoSu","id":"dedbe319-d21a-44d8-9a3d-72f5874e4ce1","image":{"src":"xap:resources/367d5cb2adc609451cf9127250edfe893837485e7c779d7dcb4e31234f59b001.png","width":30,"height":30,"align":"right"}},{"title":"Kobuki","id":"85337d91-73b2-48a2-950a-52e5bcd1ba28","image":{"src":"xap:resources/367d5cb2adc609451cf9127250edfe893837485e7c779d7dcb4e31234f59b001.png","width":30,"height":30,"align":"right"},"position":{"x":1054.9285714285713,"y":547.2142857142857}}]}}]},"branch":"folded"}]}}]}},{"id":"b6daca80ee3bba935732ebbcff","title":"QA Team","children":{"attached":[{"title":"Setup","id":"2bbf34c5-a242-475b-a112-1bf5b0047668","children":{"attached":[{"title":"S1. Understand the overhead\nacceptance criteria before committing\nto a runtime assurance strategy","id":"e4fb2bad-8a65-4a23-b5b0-83b202e20e1e","children":{"attached":[{"title":"Monitoring Overhead","id":"423d95e3-8de5-4f86-b73f-f2ea699a422d","children":{"attached":[{"title":"ROSMonitoring ","id":"62598cca-60f2-4285-8256-3ae69912d0b3","image":{"src":"xap:resources/367d5cb2adc609451cf9127250edfe893837485e7c779d7dcb4e31234f59b001.png","width":30,"height":30,"align":"right"}},{"title":"ros2 tracing","id":"86378562-9f69-4599-9d3a-81a53147dcc5","image":{"src":"xap:resources/367d5cb2adc609451cf9127250edfe893837485e7c779d7dcb4e31234f59b001.png","width":30,"height":30,"align":"right"}}]}},{"title":"Isolation Overhead","id":"4284315b-536c-4deb-ad1f-54a1d9e9114d"},{"title":"Security and Privacy Overhead","id":"6f93a429-8b92-4e93-a767-c32f03578d9c","children":{"attached":[{"title":"ROS-Immunity","id":"44414ecd-5bdc-49f5-88b3-905255b2bd73"},{"title":"Secure Channels in ROS","id":"561b2f35-6c06-4bd7-956e-574667e78a44"}]}}]},"branch":"folded"},{"title":"S2. Create models for runtime assessment","id":"2aaf56b7-3759-4d76-926e-274bdce9f05f","children":{"attached":[{"title":"Models of self","id":"717381cc-c43e-4955-8f4b-f86f1b48d501","children":{"attached":[{"title":"ROS_Tecnomatix ","id":"9f7525db-cc33-4674-9349-84c84c5c7557","image":{"src":"xap:resources/367d5cb2adc609451cf9127250edfe893837485e7c779d7dcb4e31234f59b001.png","width":30,"height":30,"align":"right"}},{"title":"cpsaml","id":"769888ca-9089-41ea-8b4f-e802b177b96a","image":{"src":"xap:resources/367d5cb2adc609451cf9127250edfe893837485e7c779d7dcb4e31234f59b001.png","width":30,"height":30,"align":"right"}}]}},{"title":"Models of the environment","id":"1616a196-5926-4421-a32f-499a9d5cae90","children":{"attached":[{"title":"dtron + adapter","id":"a63173ff-cb3e-46a5-81b0-e922d5c97d95"}]}},{"title":"Metamodels","id":"8ef5674f-31e8-4573-9b57-d39dde1d6851","children":{"attached":[{"title":"ros-model","id":"fec0a102-9963-4daf-b934-481c12900367","image":{"src":"xap:resources/367d5cb2adc609451cf9127250edfe893837485e7c779d7dcb4e31234f59b001.png","width":30,"height":30,"align":"right"}}]}}]},"branch":"folded"}]}},{"title":"Properties","id":"9001368a-4cf2-4982-ab3b-6a4c58c513ba","children":{"attached":[{"title":"P1. Use implicit properties for checking\nROS application","id":"8914d76c-eb22-4f4a-bd2c-3c908a11a55a"},{"title":"P2. Use property specification patterns\nwhen asked for explicit specification of\nproperties","id":"c931194e-dfb5-426c-8a05-8e6a6f5d9a62"},{"title":"P3. Explicitly annotate ROS nodes\nwith contracts ","id":"a6386c70-98f5-45f1-a656-3d14af29d58e"}]}},{"title":"Techniques","id":"f9056830-9d4d-4bf4-acb2-bbf85714cfa8","children":{"attached":[{"title":"T1. Understand whether there is a case for\nPostmortem Verification","id":"7e314942-a096-4876-aed7-d9784d1134b9"},{"title":"T2. Use Standard Libraries for\nRecording and Reproducing Observations","id":"977ba37f-5025-4fad-9b3a-dbcdef43584d"},{"title":"T3. Use Closed-Form Expressions for\nRecording Time-Continuous Traces ","id":"0849df2a-71fa-4839-b483-ff185efb1aaf"},{"title":"T4. Don’t forget to inspect Services\nand the Parameter Server","id":"d4fd9d4d-b84e-4e31-a5c7-f082b108fdd6"},{"title":"T5. Use the Man-in-the-Middle strategy","id":"c1569624-e1df-41ca-91ca-34938bfc3a60"}]}}]}}],"detached":[{"title":"Robotic Architecture Lecture \n@ GSSI","image":{"src":"xap:resources/85bc5bbae92e895eb43c8fa122b0c4c87c2c169baea5d4e4d324006ab6e87eef.png","width":691,"height":520,"align":"bottom"},"id":"528a9fb1-b7e6-46ce-8573-7dafdcc6cd88","position":{"x":-1042.3571428571427,"y":-1084.7175032175028},"style":{"id":"72523819-80f0-46d8-bcc9-8124005489c1","properties":{"shape-class":"org.xmind.topicShape.roundedRect","svg:fill":"none","border-line-width":"0pt"}}},{"title":"","image":{"src":"xap:resources/468f7b3b4eedc577c76634df0d25cde4d11500905bb6072e1f35c2b7fa1cba26.png","width":820,"height":511,"align":"bottom"},"id":"987af9d4-e1cc-459f-beb9-a876fba73bb6","position":{"x":175.14285714285654,"y":-1064.7175032175032},"style":{"id":"7cdefaa3-3d2e-43d2-b169-11f62f1212f5","properties":{"shape-class":"org.xmind.topicShape.roundedRect","svg:fill":"none","border-line-width":"0pt"}}},{"id":"f6308da3-c576-4609-bd88-5fa118d3f65b","title":"Research Questions","position":{"x":1589.8907563025214,"y":-1093.1250662427133},"children":{"attached":[{"id":"8f7f6171-7cfc-45dd-a2fa-32f59f7fc6a2","title":"How to perform RV and Field-based Testing for ROS-based Applications?","position":{"x":143.00000000000054,"y":-1387.6460746460748},"style":{"id":"bcdca821-beb4-4b83-ade1-c5a0ee4a0b9c","properties":{"fo:font-size":"24pt"}},"customWidth":381.2069135393407},{"id":"d44d1077-d585-4f15-9f01-70d87fd30557","title":"How ROS-based systems should be designed to enable and facilitate RV and Field-based Testing?","position":{"x":151.57142857142912,"y":-1392.5032175032177},"style":{"id":"3df71443-bd1f-497a-b8a4-9a6be1401122","properties":{"fo:font-size":"24pt"}},"customWidth":396.1479361397856}]},"style":{"id":"a9d29368-38be-4f96-9521-2ef3e082b507","properties":{"fo:font-size":"36pt","svg:fill":"none","border-line-width":"0pt","line-class":"org.xmind.branchConnection.fold"}},"structureClass":"org.xmind.ui.map.unbalanced","extensions":[{"content":[{"content":"1","name":"right-number"}],"provider":"org.xmind.ui.map.unbalanced"}]},{"title":"Design Science","image":{"src":"xap:resources/42313478c167fabc9ca6b8312d92c033f859b04c965fb9c1103e243d4b0141f7.png","align":"bottom","width":730,"height":453},"id":"c7884842-3e69-493b-ab11-9db92cdc1dd6","position":{"x":2982.0476190476197,"y":-1105.629267923386},"style":{"id":"e13ba858-76d8-43e2-9f3d-ca597098f8b9","properties":{"border-line-color":"#FFFFFF","shape-class":"org.xmind.topicShape.roundedRect","svg:fill":"none"}},"customWidth":0}]}},"extensions":[{"provider":"org.xmind.ui.skeleton.structure.style","content":{"centralTopic":"org.xmind.ui.map.clockwise","mainTopic":"org.xmind.ui.logic.right"}}],"theme":{"id":"fca523f6-14ca-4022-bb49-e79805e7e5e8","centralTopic":{"id":"75fddeb3-f988-49d5-a93f-f28ec0d4b982","properties":{"line-color":"#000229","shape-class":"org.xmind.topicShape.ellipserect","line-class":"org.xmind.branchConnection.curve","line-width":"3pt","line-pattern":"solid","fill-pattern":"solid","border-line-width":"3pt","arrow-end-class":"org.xmind.arrowShape.none","alignment-by-level":"inactived","fo:font-family":"Montserrat","fo:font-style":"normal","fo:font-weight":600,"fo:font-size":"28pt","fo:text-transform":"manual","fo:text-decoration":"none","fo:text-align":"center","svg:fill":"#000229"}},"mainTopic":{"id":"a2803f50-028b-4d61-8afd-e672a6069b26","properties":{"shape-class":"org.xmind.topicShape.ellipserect","line-class":"org.xmind.branchConnection.bight","line-width":"2pt","fill-pattern":"solid","border-line-width":"3","fo:font-family":"Montserrat","fo:font-style":"normal","fo:font-weight":"500","fo:font-size":"18pt","fo:text-transform":"manual","fo:text-decoration":"none","fo:text-align":"left"}},"subTopic":{"id":"ed615671-51cb-4a03-b930-af6911d9b9c3","properties":{"shape-class":"org.xmind.topicShape.underline","line-class":"org.xmind.branchConnection.bight","fill-pattern":"solid","fo:font-family":"Montserrat","fo:font-style":"normal","fo:font-weight":"normal","fo:font-size":"14pt","fo:text-transform":"manual","fo:text-decoration":"none","fo:text-align":"left","svg:fill":"none"}},"summaryTopic":{"id":"9b15a36c-c698-4124-9d4b-2b2f407dbdf2","properties":{"border-line-color":"#000229","shape-class":"org.xmind.topicShape.roundedRect","line-class":"org.xmind.branchConnection.bight","fill-pattern":"solid","fo:font-family":"Montserrat","fo:font-style":"normal","fo:font-weight":500,"fo:font-size":"14pt","fo:text-transform":"manual","fo:text-decoration":"none","fo:text-align":"left","border-line-width":"0pt","svg:fill":"#000229"}},"calloutTopic":{"id":"d4a6a391-95b4-46b5-88f7-3f6c8a3d0dbc","properties":{"svg:fill":"#000229","border-line-color":"#000229","callout-shape-class":"org.xmind.calloutTopicShape.balloon.ellipse","fill-pattern":"solid","fo:font-family":"Montserrat","fo:font-style":"normal","fo:font-weight":"normal","fo:font-size":"14pt","fo:text-transform":"manual","fo:text-decoration":"none","fo:text-align":"left"}},"floatingTopic":{"id":"0a3152cd-ee38-419d-8e79-15ef1c815430","properties":{"border-line-color":"#EEEBEE","shape-class":"org.xmind.topicShape.ellipserect","line-class":"org.xmind.branchConnection.bight","line-width":"2pt","line-pattern":"solid","fill-pattern":"solid","border-line-width":"3","arrow-end-class":"org.xmind.arrowShape.none","fo:font-family":"Montserrat","fo:font-style":"normal","fo:font-weight":500,"fo:font-size":"18pt","fo:text-transform":"manual","fo:text-decoration":"none","fo:text-align":"left","svg:fill":"#EEEBEE"}},"boundary":{"id":"9f6c73e8-efc9-4798-a63c-34f91f2be446","properties":{"svg:fill":"#000229","line-color":"#000229","shape-class":"org.xmind.boundaryShape.roundedRect","shape-corner":"20pt","line-width":"2","line-pattern":"dash","fill-pattern":"solid","fo:font-family":"'Montserrat','NeverMind','Microsoft YaHei','PingFang SC','Microsoft JhengHei','sans-serif',sans-serif","fo:font-style":"normal","fo:font-weight":500,"fo:font-size":"14pt","fo:text-transform":"manual","fo:text-decoration":"none","fo:text-align":"center"}},"summary":{"id":"d1d747bf-5ef4-4c80-b0e1-fbb1856ad020","properties":{"line-color":"#000229","shape-class":"org.xmind.summaryShape.round","line-width":"2pt","line-pattern":"solid","line-corner":"8pt"}},"relationship":{"id":"02e83265-dd60-4391-baf1-3ef44258acbf","properties":{"line-color":"#000229","shape-class":"org.xmind.relationshipShape.curved","line-width":"2","line-pattern":"dash","arrow-begin-class":"org.xmind.arrowShape.none","arrow-end-class":"org.xmind.arrowShape.triangle","fo:font-family":"'Montserrat','NeverMind','Microsoft YaHei','PingFang SC','Microsoft JhengHei','sans-serif',sans-serif","fo:font-style":"normal","fo:font-weight":500,"fo:font-size":"13pt","fo:text-transform":"manual","fo:text-decoration":"none","fo:text-align":"center"}},"map":{"id":"ceedda63-da80-4249-80a2-b3dc36110d7b","properties":{"svg:fill":"#FFFFFF","multi-line-colors":"#F9423A #F6A04D #F3D321 #00BC7B #486AFF #4D49BE","color-list":"#000229 #1F2766 #52CC83 #4D86DB #99142F #245570","line-tapered":"none"}},"importantTopic":{"id":"45ecf655-a5c3-4fee-82d1-f349ceec05a7","properties":{"svg:fill":"#460400","fill-pattern":"solid","border-line-color":"#460400"}},"minorTopic":{"id":"a55f91fe-bfc3-410e-9bc7-1af2d9f89d35","properties":{"svg:fill":"#703D00","fill-pattern":"solid","border-line-color":"#703D00"}},"colorThemeId":"Rainbow-#000229-MULTI_LINE_COLORS","expiredTopic":{"id":"414aa421-c312-450d-8f35-051491adac58","properties":{"fo:text-decoration":"line-through","svg:fill":"none"}},"global":{"id":"ef0174d8-b6a1-4970-914b-9831c0e0a8d9","properties":{}},"skeletonThemeId":"42c88f12129a77f5482a880df3"},"topicPositioning":"fixed","relationships":[],"coreVersion":"2.100.0"}]

==> img/src/manifest.json <==
{"file-entries":{"content.json":{},"metadata.json":{},"Thumbnails/thumbnail.png":{},"resources/367d5cb2adc609451cf9127250edfe893837485e7c779d7dcb4e31234f59b001.png":{},"resources/42313478c167fabc9ca6b8312d92c033f859b04c965fb9c1103e243d4b0141f7.png":{},"resources/85bc5bbae92e895eb43c8fa122b0c4c87c2c169baea5d4e4d324006ab6e87eef.png":{},"resources/468f7b3b4eedc577c76634df0d25cde4d11500905bb6072e1f35c2b7fa1cba26.png":{}}}

==> img/src/metadata.json <==
{"modifier":"Vana 22.11.3771.202305311822","dataStructureVersion":"1","layoutEngineVersion":"2","activeSheetId":"429b8a8af188d88262f9386e4c"}
